MatterSim: A Deep Learning Atomistic Model Across Elements, Temperatures and Pressures

Accurate and fast prediction of materials properties is central to the digital transformation of materials design. However, the vast design space and diverse operating conditions pose significant challenges for accurately modeling arbitrary material candidates and forecasting their properties. We present MatterSim, a deep learning model actively learned from large-scale first-principles computations, for efficient atomistic simulations at first-principles level and accurate prediction of broad material properties across the periodic table, spanning temperatures from 0 to 5000 K and pressures up to 1000 GPa. Out-of-the-box, the model serves as a machine learning force field, and shows remarkable capabilities not only in predicting ground-state material structures and energetics, but also in simulating their behavior under realistic temperatures and pressures, signifying an up to ten-fold enhancement in precision compared to the prior best-in-class. This enables MatterSim to compute materials' lattice dynamics, mechanical and thermodynamic properties, and beyond, to an accuracy comparable with first-principles methods. Specifically, MatterSim predicts Gibbs free energies for a wide range of inorganic solids with near-first-principles accuracy and achieves a 15 meV/atom resolution for temperatures up to 1000K compared with experiments. This opens an opportunity to predict experimental phase diagrams of materials at minimal computational cost. Moreover, MatterSim also serves as a platform for continuous learning and customization by integrating domain-specific data. The model can be fine-tuned for atomistic simulations at a desired level of theory or for direct structure-to-property predictions, achieving high data efficiency with a reduction in data requirements by up to 97%.

==> benchmark-datasets/Alexandria-1k-ID-list.txt <==
agm001000147, agm001006459, agm001008517, agm001012320, agm001012534, agm001018549, agm001022851, agm001028274, agm001041816, agm001042009
agm001046468, agm001049177, agm001049525, agm001054102, agm001061040, agm001066395, agm001073414, agm001075190, agm001076090, agm001080902
agm001084425, agm001087181, agm001087502, agm001087546, agm001091565, agm001092533, agm001092886, agm001094469, agm001096511, agm001098858
agm001103233, agm001105047, agm001107924, agm001113161, agm001120559, agm001121130, agm001123294, agm001124039, agm001124051, agm001125318
agm001127429, agm001129929, agm001130019, agm001130795, agm001131065, agm001132317, agm001133781, agm001135873, agm001136495, agm001137062
agm001138970, agm001143840, agm001146314, agm001148441, agm001152914, agm001153320, agm001163467, agm001165168, agm001174928, agm001175092
agm001175785, agm001177359, agm001186087, agm001192025, agm001192922, agm001196703, agm001197089, agm001197641, agm001198330, agm001204953
agm001205444, agm001212304, agm001212431, agm001214614, agm001216545, agm001217532, agm001221530, agm001222505, agm001228001, agm001230144
agm001231063, agm001231116, agm001232078, agm001233795, agm001237447, agm001239702, agm001239856, agm001240031, agm001243915, agm001244755
agm001246605, agm001246788, agm001247722, agm001248684, agm001251882, agm001256700, agm001267117, agm001267363, agm001274286, agm001276039
agm001279554, agm001283059, agm001284565, agm001287916, agm001289251, agm001292708, agm001293262, agm001293603, agm001295640, agm001302064
agm001302782, agm001308881, agm001309407, agm001310422, agm001311208, agm001313146, agm001313555, agm001315409, agm001315545, agm001316935
agm001321530, agm001322701, agm001336336, agm001339599, agm001344906, agm001349149, agm001349378, agm001354135, agm001354227, agm001355361
agm001358481, agm001360349, agm001360633, agm001362913, agm001363027, agm001364726, agm001369154, agm001370111, agm001370779, agm001374268
agm001375061, agm001376672, agm001377522, agm001382024, agm001383439, agm001384843, agm001390459, agm001391403, agm001395050, agm001396286
agm001396404, agm001400073, agm001400643, agm001404175, agm001404639, agm001405984, agm001406265, agm001407748, agm001411643, agm001417844
agm001425675, agm001427721, agm001430175, agm001436834, agm001439217, agm001441402, agm001441776, agm001461217, agm001462103, agm001463620
agm001464096, agm001466185, agm001471791, agm001472486, agm001474213, agm001474454, agm001476062, agm001476247, agm001477946, agm001479952
agm001482127, agm001483538, agm001487184, agm001487338, agm001487341, agm001488080, agm001492506, agm001497449, agm001499947, agm001503283
agm001503478, agm001504217, agm001505012, agm001506148, agm001507198, agm001507392, agm001508162, agm001509709, agm001511530, agm001512647
agm001512883, agm001512941, agm001515130, agm001520008, agm001520825, agm001522642, agm001523312, agm001532317, agm001532329, agm001534542
agm001538270, agm001540060, agm001540453, agm001545127, agm001549370, agm001553553, agm001555322, agm001556980, agm001560834, agm001562612
agm001566054, agm001567253, agm001570195, agm001572007, agm001572792, agm001573043, agm001576616, agm001576696, agm001577467, agm001578626
agm001579816, agm001581800, agm001582300, agm001589748, agm001590266, agm001593249, agm001594085, agm001595283, agm001595913, agm001596658
agm001598601, agm001601021, agm001604082, agm001609354, agm001612634, agm001614944, agm001617345, agm001625087, agm001625661, agm001629433
agm001630986, agm001632474, agm001634346, agm001634925, agm001642541, agm001643069, agm001645097, agm001650846, agm001654730, agm001657407
agm001658898, agm001660592, agm001660994, agm001664582, agm001666842, agm001667764, agm001668941, agm001671533, agm001672142, agm001673562
agm001676513, agm001677260, agm001681297, agm001683436, agm001685238, agm001687114, agm001687363, agm001689803, agm001690645, agm001690866
agm001690936, agm001692747, agm001694599, agm001696729, agm001696735, agm001697647, agm001700677, agm001700932, agm001702109, agm001703863
agm001708384, agm001712091, agm001718185, agm001719522, agm001723853, agm001724174, agm001725007, agm001731459, agm001744586, agm001749921
agm001755854, agm001758145, agm001759386, agm001761971, agm001764443, agm001764828, agm001764965, agm001769926, agm001770727, agm001774974
agm001775773, agm001779052, agm001782540, agm001785376, agm001788163, agm001788629, agm001790813, agm001792255, agm001792962, agm001800474
agm001802773, agm001803224, agm001809252, agm001810849, agm001811919, agm001812286, agm001812770, agm001813860, agm001814362, agm001816247
agm001819787, agm001828693, agm001829996, agm001831644, agm001838284, agm001840070, agm001841308, agm001841817, agm001842643, agm001842795
agm001844111, agm001844663, agm001845434, agm001845437, agm001848623, agm001907911, agm001919386, agm001922278, agm002026865, agm002031927
agm002046915, agm002047385, agm002058059, agm002058209, agm002067661, agm002070793, agm002074179, agm002079011, agm002081328, agm002085924
agm002091045, agm002094007, agm002101078, agm002102035, agm002105146, agm002105911, agm002111496, agm002133954, agm002136520, agm002137303
agm002143389, agm002145541, agm002146851, agm002150132, agm002153241, agm002153494, agm002156581, agm002156969, agm002160410, agm002163219
agm002163354, agm002163727, agm002163848, agm002167173, agm002175809, agm002187840, agm002188674, agm002190038, agm002190202, agm002191848
agm002192224, agm002193688, agm002194373, agm002197332, agm002198952, agm002199611, agm002200054, agm002203323, agm002210788, agm002213018
agm002214959, agm002215511, agm002217023, agm002217787, agm002222204, agm002222249, agm002223460, agm002226127, agm002226209, agm002226478
agm002229444, agm002230312, agm002240589, agm002241945, agm002248367, agm002252029, agm002253074, agm002253789, agm002254276, agm002257256
agm002257784, agm002262195, agm002263188, agm002264741, agm002270127, agm002273356, agm002274441, agm002275919, agm002278536, agm002282190
agm002283557, agm002284770, agm002285983, agm002286358, agm002288693, agm002292061, agm002298614, agm002308218, agm002312290, agm002314158
agm002319203, agm002322266, agm002322293, agm002328356, agm002334974, agm002337448, agm002340633, agm002342253, agm002345893, agm002349850
agm002353393, agm002356812, agm002358993, agm002360921, agm002362397, agm002363255, agm002365266, agm002365391, agm002366498, agm002366809
agm002370441, agm002371175, agm002371283, agm002371444, agm002371762, agm002380756, agm002387741, agm002391046, agm002391681, agm002392117
agm002392834, agm002393794, agm002398062, agm002399271, agm002400302, agm002402028, agm002402708, agm002402922, agm002405872, agm002413061
agm002417927, agm002421136, agm002423307, agm002423644, agm002425145, agm002427059, agm002430320, agm002430526, agm002432521, agm002433711
agm002436762, agm002439422, agm002441753, agm002443436, agm002444661, agm002445152, agm002447324, agm002448497, agm002452761, agm002453431
agm002454634, agm002461087, agm002465791, agm002469404, agm002470384, agm002471421, agm002475565, agm002476449, agm002485432, agm002486110
agm002487080, agm002489142, agm002491603, agm002494556, agm002495587, agm002501027, agm002508504, agm002511327, agm002511515, agm002514067
agm002518198, agm002518705, agm002523966, agm002524662, agm002530803, agm002537710, agm002538981, agm002539556, agm002542266, agm002542482
agm002543041, agm002545370, agm002548991, agm002551400, agm002556225, agm002558552, agm002565146, agm002566448, agm002566813, agm002569398
agm002569905, agm002570343, agm002573366, agm002576785, agm002578009, agm002580323, agm002582343, agm002586578, agm002588320, agm002588740
agm002589328, agm002591172, agm002592728, agm002592816, agm002596539, agm002602546, agm002606936, agm002607306, agm002613350, agm002616229
agm002617067, agm002626410, agm002629979, agm002630181, agm002630915, agm002637619, agm002637746, agm002638940, agm002647692, agm002649545
agm002651697, agm002654035, agm002654172, agm002660204, agm002662586, agm002662771, agm002664676, agm002667911, agm002668141, agm002670558
agm002673028, agm002681509, agm002682095, agm002682593, agm002684933, agm002685363, agm002685920, agm002686536, agm002689529, agm002694578
agm002696458, agm002700113, agm002700655, agm002704798, agm002705287, agm002708109, agm002708543, agm002716258, agm002723533, agm002723695
agm002725911, agm002727117, agm002730147, agm002730873, agm002732408, agm002734250, agm002734937, agm002737244, agm002739353, agm002742147
agm002745581, agm002746515, agm002748377, agm002750773, agm002763024, agm002765503, agm002765766, agm002767526, agm002768161, agm002771688
agm002775147, agm002778714, agm002779174, agm002779730, agm002786908, agm002790378, agm002796341, agm002796555, agm002800052, agm002815186
agm002816063, agm002818254, agm002818637, agm002822761, agm002828053, agm002828856, agm002831068, agm002831716, agm002833407, agm002837923
agm002839838, agm002840000, agm002840446, agm002842439, agm002842812, agm002848477, agm002848889, agm002851987, agm002855610, agm002861662
agm002863667, agm002864643, agm002866289, agm002875184, agm002876435, agm002879283, agm002883188, agm002886816, agm002886834, agm002887752
agm002889052, agm002891814, agm002903808, agm002906084, agm002908757, agm002911432, agm002913359, agm002916107, agm002918189, agm002923263
agm002929029, agm002929049, agm002929771, agm002932218, agm002932306, agm002941458, agm002942905, agm002946667, agm002946918, agm002948223
agm002951915, agm002954673, agm002957054, agm002958854, agm002964142, agm002964551, agm002969213, agm002971386, agm002974961, agm002978212
agm002978768, agm002979239, agm002980354, agm002981394, agm002984155, agm002985838, agm002987060, agm002987864, agm002990918, agm002993113
agm002995554, agm003001699, agm003003866, agm003004376, agm003004467, agm003004749, agm003006173, agm003010396, agm003014358, agm003014540
agm003015272, agm003018714, agm003018924, agm003024855, agm003025319, agm003025326, agm003026715, agm003027264, agm003028854, agm003029145
agm003031077, agm003034433, agm003038057, agm003039813, agm003043162, agm003043276, agm003043779, agm003045501, agm003059420, agm003059690
agm003066434, agm003081864, agm003085319, agm003088796, agm003097543, agm003100910, agm003103937, agm003105361, agm003105890, agm003107894
agm003110987, agm003111748, agm003116205, agm003118699, agm003121294, agm003125571, agm003133134, agm003133395, agm003139971, agm003141468
agm003145349, agm003155033, agm003155957, agm003158098, agm003159118, agm003160904, agm003161183, agm003165410, agm003167092, agm003173104
agm003178259, agm003182331, agm003184992, agm003185523, agm003187292, agm003189310, agm003197032, agm003197300, agm003198979, agm003206266
agm003217318, agm003220063, agm003222331, agm003223808, agm003232189, agm003233796, agm003236182, agm003238803, agm003246216, agm003247724
agm003249096, agm003250603, agm003263594, agm003267862, agm003268105, agm003270251, agm003270422, agm003274112, agm003274658, agm003275017
agm003276663, agm003281556, agm003293358, agm003294487, agm003297942, agm003304001, agm003309982, agm003313753, agm003317067, agm003318371
agm003322403, agm003322833, agm003323442, agm003325644, agm003326610, agm003326632, agm003328191, agm003328489, agm003328616, agm003329984
agm003332889, agm003333639, agm003337125, agm003337791, agm003342366, agm003343419, agm003345471, agm003348480, agm003350643, agm003353259
agm003360251, agm003360317, agm003360349, agm003364089, agm003364528, agm003366826, agm003367328, agm003368706, agm003368908, agm003370147
agm003370961, agm003374145, agm003380866, agm003385511, agm003387321, agm003387417, agm003391261, agm003391508, agm003391693, agm003393710
agm003393717, agm003393894, agm003393999, agm003401938, agm003402697, agm003408332, agm003409627, agm003411288, agm003417918, agm003421924
agm003424481, agm003424975, agm003426632, agm003427275, agm003428839, agm003429922, agm003431028, agm003432061, agm003439488, agm003440566
agm003441137, agm003441948, agm003454701, agm003457909, agm003458703, agm003461160, agm003462797, agm003465882, agm003467180, agm003468411
agm003472484, agm003473551, agm003476501, agm003478775, agm003482208, agm003486547, agm003487198, agm003487426, agm003487709, agm003488269
agm003489048, agm003490373, agm003491751, agm003495958, agm003496620, agm003500062, agm003503255, agm003505336, agm003510608, agm003511255
agm003515050, agm003520028, agm003522620, agm003523025, agm003523039, agm003526201, agm003528358, agm003532316, agm003533046, agm003536118
agm003539105, agm003540124, agm003542780, agm003547457, agm003548647, agm003549009, agm003551957, agm003554113, agm003555273, agm003559772
agm003560632, agm003564146, agm003564387, agm003566332, agm003570609, agm003570617, agm003571255, agm003572026, agm003572411, agm003573130
agm003573750, agm003574344, agm003575885, agm003576303, agm003580351, agm003586239, agm003590546, agm003593681, agm003596405, agm003596855
agm003599736, agm003600076, agm003601455, agm003601736, agm003606198, agm003606387, agm003610235, agm003618828, agm003626405, agm003628350
agm003639463, agm003639748, agm003640877, agm003641919, agm003646159, agm003646645, agm003651623, agm003652496, agm003660975, agm003664770
agm003666917, agm003668248, agm003670105, agm003670121, agm003671947, agm003672648, agm003675113, agm003678389, agm003679804, agm003681200
agm003681428, agm003681657, agm003684195, agm003687434, agm003687651, agm003689781, agm003693403, agm003706607, agm003707542, agm003708888
agm003710920, agm003714547, agm003719279, agm003720163, agm003721303, agm003722912, agm003723200, agm003724902, agm003725993, agm003736637
agm003737541, agm003739507, agm003740239, agm003740375, agm003742356, agm003744067, agm003747143, agm003752000, agm003752527, agm003756595
agm003757860, agm003759835, agm003760694, agm003765415, agm003765500, agm003770828, agm003775820, agm004471871, agm004478475, agm004485585


==> benchmark-datasets/MPTrj-highest-stress-1k-ID-list.txt <==
mp-1003545-0-0, mp-1009655-1-0, mp-1014297-1-22, mp-1014316-1-4, mp-1014366-1-0, mp-1015582-1-0, mp-1019082-1-0, mp-1019731-1-9, mp-1024040-1-0, mp-1025137-0-4
mp-1030861-1-5, mp-1033632-1-4, mp-1056906-1-0, mp-1056990-1-0, mp-1057113-1-0, mp-1057116-1-0, mp-1057172-1-0, mp-1057191-1-0, mp-1057196-1-0, mp-1057248-1-0
mp-1057304-1-0, mp-1057355-1-0, mp-1057417-1-0, mp-1057487-1-0, mp-1057556-1-0, mp-1057618-1-0, mp-1057650-1-0, mp-1057705-1-0, mp-1057785-1-0, mp-1057791-1-0
mp-1057855-1-0, mp-1057881-1-0, mp-1058165-1-0, mp-1058336-1-0, mp-1058448-1-0, mp-1058715-1-1, mp-1058729-1-0, mp-1059061-1-0, mp-1059287-1-0, mp-1060101-1-0
mp-1060500-1-0, mp-1060873-1-0, mp-1060908-1-0, mp-1061330-1-0, mp-1061340-1-0, mp-1061465-1-0, mp-1061865-1-0, mp-1062184-1-0, mp-1062250-1-0, mp-1062269-1-0
mp-1062322-1-0, mp-1062619-1-0, mp-1062719-1-0, mp-1062744-1-0, mp-1063160-1-0, mp-1063348-1-0, mp-1063367-1-0, mp-1063444-1-0, mp-1063836-1-0, mp-1063853-1-0
mp-1064104-1-1, mp-1064413-1-0, mp-1064801-1-0, mp-1064849-1-1, mp-1064862-1-0, mp-1065016-1-0, mp-1065067-1-0, mp-1065271-1-0, mp-1065697-0-0, mp-1065858-1-1
mp-1065871-1-3, mp-1065926-1-0, mp-1066005-1-2, mp-1066010-1-0, mp-1066155-1-0, mp-1066310-1-0, mp-1066428-1-1, mp-1066474-1-0, mp-1066713-1-0, mp-1066859-1-0
mp-1066985-1-0, mp-1067030-1-1, mp-1067156-1-0, mp-1067348-1-1, mp-1067568-1-1, mp-1067587-1-0, mp-1067741-1-0, mp-1068296-1-1, mp-1069105-1-1, mp-107-1-1
mp-1070916-1-0, mp-1071766-1-0, mp-1071868-1-10, mp-1072299-1-1, mp-1072443-1-4, mp-1072720-1-0, mp-1076960-1-1, mp-1076986-1-1, mp-1076986-1-2, mp-1077020-1-0
mp-1077085-1-2, mp-1077125-1-0, mp-1077232-1-0, mp-1077316-1-0, mp-1077563-1-1, mp-1077706-1-2, mp-1077743-1-0, mp-1077889-1-1, mp-1077898-1-0, mp-1077923-1-1
mp-1078084-1-0, mp-1078196-1-1, mp-1078251-1-1, mp-1078259-1-1, mp-1078263-1-1, mp-1078264-1-1, mp-1078272-1-1, mp-1078275-1-1, mp-1078288-1-0, mp-1078289-1-1
mp-1078373-1-1, mp-1078380-1-1, mp-1078391-1-1, mp-1078513-1-0, mp-1078574-1-1, mp-1078595-1-0, mp-1078620-1-1, mp-1078622-1-0, mp-1078686-1-0, mp-1078791-1-0
mp-1078803-1-1, mp-1078834-1-0, mp-1078845-1-0, mp-1078935-1-0, mp-1079005-1-0, mp-1079016-1-0, mp-1079042-1-1, mp-1079046-1-0, mp-1079066-1-1, mp-1079114-1-2
mp-1079127-1-0, mp-1079181-1-0, mp-1079251-1-0, mp-1079323-1-0, mp-1079377-1-1, mp-1079420-1-0, mp-1079496-1-1, mp-1079585-1-0, mp-1079592-1-0, mp-1079684-1-1
mp-1079708-1-1, mp-1079746-1-1, mp-1079765-1-0, mp-1079816-1-0, mp-1079823-1-0, mp-1079892-1-0, mp-1079899-1-0, mp-1080030-1-0, mp-1080089-1-1, mp-1080139-1-0
mp-1080193-1-0, mp-1080199-1-0, mp-1080200-1-0, mp-1080202-1-0, mp-1080463-1-0, mp-1080826-1-0, mp-1087230-1-1, mp-1087237-1-0, mp-1087505-1-1, mp-10913-1-0
mp-1092266-1-0, mp-1093992-1-0, mp-1094000-1-0, mp-1094031-1-0, mp-1094064-1-0, mp-1094083-1-0, mp-1094084-1-0, mp-1094093-1-0, mp-1094123-1-0, mp-1094124-1-0
mp-1095030-1-0, mp-1095128-1-0, mp-1095207-1-0, mp-1095220-1-1, mp-1095254-0-1, mp-1095344-1-1, mp-1095400-1-1, mp-1095432-1-0, mp-1095492-1-0, mp-1095502-1-1
mp-1095514-1-0, mp-1095581-1-2, mp-1095597-1-1, mp-1095598-1-1, mp-1095606-1-2, mp-1095618-1-0, mp-1095646-1-0, mp-1096973-1-0, mp-1096977-1-1, mp-1096993-1-0
mp-1096995-1-0, mp-1097749-1-0, mp-1097753-1-1, mp-1097780-1-0, mp-1097951-1-0, mp-1099236-1-0, mp-1099244-1-0, mp-1099250-1-0, mp-1100800-1-0, mp-1100907-1-3
mp-1100974-1-0, mp-1101202-1-0, mp-1101218-1-0, mp-1101220-1-0, mp-1101261-1-0, mp-1101262-1-0, mp-1101283-1-0, mp-1101463-1-0, mp-1101742-1-0, mp-1101754-1-0
mp-1101820-1-0, mp-1101901-1-0, mp-1101939-1-0, mp-1102114-1-0, mp-1102227-1-1, mp-1102232-1-0, mp-1102235-1-0, mp-1102264-1-0, mp-1102418-1-1, mp-1102429-1-0
mp-1102433-1-0, mp-1102619-1-0, mp-1102635-1-0, mp-1102843-1-1, mp-1102976-1-0, mp-1103175-1-1, mp-1103293-1-0, mp-1103325-1-0, mp-1103345-1-0, mp-1103405-1-0
mp-1103408-1-0, mp-1103420-1-0, mp-1103474-1-0, mp-1103782-1-0, mp-1103857-1-1, mp-1103990-1-0, mp-1104108-1-0, mp-1104182-1-1, mp-1104418-1-0, mp-1104634-1-0
mp-1104682-1-0, mp-1104782-1-1, mp-1104787-1-0, mp-1104972-1-0, mp-1105044-1-1, mp-1105052-1-1, mp-1105469-1-1, mp-1105655-1-0, mp-1105697-1-1, mp-1105753-1-0
mp-1106165-1-1, mp-1106186-1-1, mp-1120722-1-0, mp-1125253-1-2, mp-1136368-1-1, mp-1144376-0-4, mp-1147701-1-0, mp-1147702-1-0, mp-1147718-1-1, mp-1147768-1-0
mp-1147771-1-0, mp-1172883-1-0, mp-1172928-1-0, mp-1173063-1-0, mp-1173072-1-0, mp-1173282-1-0, mp-1173519-1-0, mp-1173922-1-0, mp-1173938-1-0, mp-1174170-1-0
mp-1174175-1-0, mp-1174209-1-0, mp-1174218-1-0, mp-1174219-1-0, mp-1174241-1-0, mp-1174267-1-0, mp-1174305-1-0, mp-1174314-1-0, mp-1174413-1-0, mp-1176519-1-0
mp-1176757-1-0, mp-1176769-1-0, mp-1176880-1-0, mp-1176899-1-0, mp-1177163-1-0, mp-1177172-1-0, mp-1177174-1-0, mp-1177242-1-0, mp-1177344-1-0, mp-1177377-1-0
mp-1177417-1-0, mp-1177468-1-0, mp-1177478-1-0, mp-1177551-1-0, mp-1177610-1-0, mp-1177620-1-0, mp-1177632-1-0, mp-1177779-1-0, mp-1177826-1-0, mp-1177829-1-0
mp-1177839-1-0, mp-1177843-1-0, mp-1177844-1-0, mp-1177875-1-0, mp-1177955-1-0, mp-1177967-1-0, mp-1178007-1-0, mp-1178213-1-0, mp-1178216-1-0, mp-1178231-1-0
mp-1178268-1-0, mp-1178327-1-0, mp-1178352-1-0, mp-1178549-1-0, mp-1178577-1-0, mp-1178579-1-0, mp-1178733-1-0, mp-1178779-1-0, mp-1178784-1-0, mp-1179215-1-0
mp-1180334-0-0, mp-1180345-1-0, mp-1180511-1-0, mp-1181284-1-0, mp-1181293-1-0, mp-1181323-1-0, mp-1181388-1-0, mp-1181408-1-0, mp-1181661-1-0, mp-1181721-1-1
mp-1181886-1-0, mp-1181895-1-0, mp-1182029-1-9, mp-1182060-1-0, mp-1182420-1-0, mp-1182858-1-0, mp-1182909-1-0, mp-1183043-1-0, mp-1183132-1-0, mp-1183186-1-0
mp-1183373-1-0, mp-1183415-1-0, mp-1183426-1-0, mp-1183429-1-0, mp-1183431-1-0, mp-1183449-1-0, mp-1183476-1-0, mp-1183570-1-0, mp-1183678-1-0, mp-1183679-1-0
mp-1183684-1-0, mp-1183686-1-0, mp-1183691-1-0, mp-1183695-1-0, mp-1183719-1-0, mp-1183821-1-0, mp-1184148-1-0, mp-1184162-1-0, mp-1184206-1-0, mp-1184349-1-0
mp-1184400-1-0, mp-1184481-1-1, mp-1184563-1-0, mp-1184598-1-1, mp-1184641-1-0, mp-1184719-0-1, mp-1184761-1-0, mp-1184768-1-0, mp-1184771-1-0, mp-1184774-1-0
mp-1184783-1-0, mp-1184784-1-0, mp-1184788-1-0, mp-1184794-1-0, mp-1184813-1-0, mp-1184833-1-0, mp-1184936-1-0, mp-1184937-1-0, mp-1185084-1-0, mp-1185269-0-2
mp-1185276-1-0, mp-1185344-1-1, mp-1185401-1-2, mp-1185420-1-0, mp-1185692-1-0, mp-1185778-1-0, mp-1186110-1-0, mp-1186167-1-0, mp-1186216-1-0, mp-1186221-1-0
mp-1186341-1-0, mp-1186347-1-0, mp-1186354-1-0, mp-1186370-1-0, mp-1186400-1-0, mp-1186427-1-0, mp-1186788-1-0, mp-1186916-1-0, mp-1186987-1-0, mp-1186993-1-0
mp-1186997-1-0, mp-1186999-1-0, mp-1187065-1-0, mp-1187364-1-0, mp-1187425-1-0, mp-1187465-1-0, mp-1187485-1-0, mp-1187494-1-0, mp-1187516-1-0, mp-1187518-1-0
mp-1187533-1-0, mp-1187591-1-0, mp-1187621-1-0, mp-1187862-1-0, mp-1188347-1-0, mp-1188440-1-0, mp-1188814-1-0, mp-1188817-1-0, mp-1188839-1-0, mp-1188869-1-0
mp-1189187-1-1, mp-1189270-1-1, mp-1189317-1-1, mp-1189405-0-0, mp-1189468-1-1, mp-1189472-1-0, mp-1189575-1-1, mp-1189749-1-1, mp-1190171-1-0, mp-1190237-1-1
mp-1190434-1-0, mp-1190462-0-2, mp-1190685-1-0, mp-1191045-1-1, mp-1191081-1-3, mp-1191213-1-0, mp-1191246-1-1, mp-1191346-0-4, mp-1191380-1-0, mp-1191425-1-0
mp-1191753-1-0, mp-1192692-1-0, mp-1193019-1-0, mp-1193310-1-1, mp-1193404-1-0, mp-1193982-1-1, mp-1194254-1-0, mp-1194370-1-0, mp-1194459-1-2, mp-1194764-1-1
mp-1194801-1-1, mp-1195927-1-0, mp-1197031-1-0, mp-1197233-1-1, mp-1199012-1-1, mp-1199845-1-0, mp-1199943-1-1, mp-1199954-1-0, mp-1200617-1-1, mp-1200984-1-1
mp-1201157-1-1, mp-1201817-1-1, mp-1202112-0-3, mp-1202381-1-0, mp-1202495-1-1, mp-1204402-1-1, mp-1204787-1-1, mp-1205002-1-0, mp-1205368-1-0, mp-1205415-1-0
mp-1205445-1-0, mp-1206445-1-1, mp-1206583-1-1, mp-1206840-1-0, mp-1206846-1-0, mp-1207909-1-0, mp-1207913-1-0, mp-1207917-1-0, mp-1207921-0-1, mp-1208161-1-0
mp-1208754-1-0, mp-1209558-1-1, mp-1209918-1-0, mp-1209956-1-0, mp-1209959-1-0, mp-1209969-1-0, mp-1210050-1-0, mp-1210087-1-0, mp-1210298-1-1, mp-1210638-1-1
mp-1210764-1-1, mp-1210878-1-0, mp-1211055-1-0, mp-1211056-1-0, mp-1211133-1-0, mp-1213318-1-1, mp-1213318-1-2, mp-1213364-0-3, mp-1213747-1-1, mp-1213763-1-0
mp-1215180-1-0, mp-1215188-1-0, mp-1215247-1-0, mp-1215256-1-0, mp-1215374-1-0, 

==> benchmark-datasets/MPTrj-random-1K-ID-list.txt <==
mp-1000413-0-0, mp-10055-1-3, mp-1013874-1-6, mp-1016283-1-1, mp-1016304-0-17, mp-1016659-0-11, mp-1017377-0-48, mp-1017453-1-23, mp-1017567-1-1, mp-1018706-1-5
mp-1018722-0-8, mp-1019533-1-9, mp-1020018-0-8, mp-1020612-0-43, mp-1020629-0-20, mp-1020647-1-1, mp-1021302-0-2, mp-1022458-1-2, mp-1022492-0-0, mp-1023161-1-21
mp-1024050-1-10, mp-1024991-0-6, mp-1025384-0-0, mp-1025652-1-0, mp-1026580-0-10, mp-1026652-0-1, mp-1026674-1-2, mp-1026821-0-2, mp-1027106-0-23, mp-1027999-0-10
mp-1028224-0-4, mp-1028354-1-10, mp-1028434-1-5, mp-1030268-1-6, mp-1030616-0-3, mp-1030968-1-8, mp-1034573-0-1, mp-1038788-1-4, mp-1039142-1-3, mp-1039148-0-16
mp-1039350-0-0, mp-1039395-0-0, mp-1039462-1-5, mp-1039943-1-1, mp-1048348-0-0, mp-1052795-0-0, mp-1055364-0-0, mp-1058067-0-2, mp-1064542-0-2, mp-1065463-0-1
mp-10658-0-1, mp-1073166-1-5, mp-1073469-1-10, mp-1074149-0-2, mp-1074939-1-14, mp-1075302-1-5, mp-1075589-1-3, mp-1075901-1-4, mp-1076951-1-15, mp-1077207-1-3
mp-1077296-0-2, mp-1077367-0-2, mp-1077452-0-3, mp-1077655-1-0, mp-1077754-1-3, mp-1077930-1-1, mp-10783-1-2, mp-1078333-1-3, mp-1078474-1-0, mp-1079064-0-0
mp-1079568-1-2, mp-1079999-1-3, mp-1080015-1-2, mp-1080113-0-3, mp-1080263-0-2, mp-1080336-1-6, mp-1080643-0-0, mp-1080784-1-11, mp-1080834-0-1, mp-1093689-0-1
mp-1094130-0-0, mp-1094297-1-18, mp-1094601-1-5, mp-1094629-1-2, mp-1094633-1-2, mp-1095339-1-20, mp-1095531-1-1, mp-1095616-1-4, mp-1096361-0-0, mp-1096487-1-8
mp-1096503-1-1, mp-1096560-1-1, mp-1096822-1-10, mp-1097042-0-19, mp-1097042-1-13, mp-1097240-0-9, mp-1097352-1-0, mp-1097395-1-5, mp-1097416-1-0, mp-1099126-0-2
mp-1099218-1-5, mp-1099228-1-29, mp-1100173-0-3, mp-1100394-1-0, mp-1100479-1-1, mp-1100518-1-9, mp-1100589-1-15, mp-1100835-1-8, mp-1101584-0-0, mp-1101748-1-1
mp-1101786-1-0, mp-1102015-1-6, mp-1102033-1-6, mp-1102052-0-0, mp-1102228-1-5, mp-1102332-1-6, mp-1102997-1-68, mp-1103162-1-2, mp-1103979-0-1, mp-1104236-1-0
mp-1104488-0-0, mp-1105011-0-2, mp-1105104-1-16, mp-1105349-1-0, mp-1105569-0-3, mp-1105785-0-4, mp-1105852-0-0, mp-1106014-1-19, mp-1106263-1-2, mp-1111044-0-13
mp-1112422-0-4, mp-1112467-0-4, mp-1112667-0-5, mp-1113364-0-5, mp-1113534-0-14, mp-1113622-0-9, mp-1113851-0-37, mp-1114571-0-3, mp-11185-1-17, mp-1134076-1-2
mp-1134217-0-54, mp-1147621-1-2, mp-1172872-1-3, mp-1173890-0-1, mp-1173972-1-11, mp-1174186-1-6, mp-1174567-0-0, mp-1174602-0-4, mp-1174602-1-4, mp-1174777-0-0
mp-1174807-0-6, mp-1174885-1-16, mp-1175221-1-7, mp-1175230-1-11, mp-1175761-1-18, mp-1176181-1-2, mp-1176444-1-5, mp-1176567-0-6, mp-1176581-0-3, mp-1176653-0-6
mp-1177164-1-2, mp-1177862-1-1, mp-1178007-1-5, mp-1178076-1-4, mp-1178091-1-13, mp-1178489-1-4, mp-1178557-0-9, mp-1178654-1-3, mp-1178829-1-0, mp-1179238-0-2
mp-1179279-0-38, mp-1179408-0-0, mp-1180071-0-28, mp-1180336-1-12, mp-1180500-1-31, mp-1180704-0-4, mp-1180841-1-5, mp-1181210-1-1, mp-1181518-1-13, mp-1181590-0-49
mp-1181891-1-4, mp-1181976-0-6, mp-1182102-1-8, mp-1182660-1-45, mp-1182998-0-3, mp-1183178-0-2, mp-1183496-0-2, mp-1183710-0-4, mp-1183770-1-0, mp-1183950-1-11
mp-1183971-1-0, mp-11840-1-6, mp-1184004-1-3, mp-1184673-1-1, mp-1184852-1-0, mp-1185033-0-2, mp-1185787-0-0, mp-1186205-1-0, mp-1186639-1-3, mp-1187161-0-3
mp-1187890-1-1, mp-1189496-1-9, mp-1189512-1-9, mp-1190025-1-1, mp-1190104-0-2, mp-1190685-0-29, mp-1191020-1-15, mp-1191075-1-27, mp-1191199-1-30, mp-1191704-1-4
mp-1191966-0-2, mp-1192029-0-3, mp-1192105-1-7, mp-1192222-1-18, mp-1192242-1-8, mp-1192983-0-60, mp-1193074-1-11, mp-1193256-1-35, mp-1193287-1-10, mp-1193407-1-3
mp-1193435-1-0, mp-1193838-1-6, mp-1194252-1-3, mp-1194260-1-11, mp-1194346-1-1, mp-1194357-1-17, mp-1194363-0-0, mp-1194484-1-15, mp-1194964-0-0, mp-1195420-0-4
mp-1195796-0-0, mp-1195976-1-0, mp-1196259-1-16, mp-1196300-1-1, mp-1196316-1-13, mp-1196490-1-2, mp-1196892-0-1, mp-1196929-1-3, mp-1197084-1-24, mp-1197092-0-2
mp-1197135-0-19, mp-1197366-1-4, mp-1197403-1-2, mp-1197445-0-1, mp-1197774-0-1, mp-1198063-1-18, mp-1198261-0-2, mp-1198451-0-34, mp-1198727-0-0, mp-1198758-1-0
mp-1198802-1-13, mp-1198868-1-2, mp-1199029-1-2, mp-1199633-0-2, mp-1199636-0-21, mp-1199804-0-0, mp-1199924-1-8, mp-1200063-1-7, mp-1200253-1-7, mp-1200368-1-4
mp-1200512-1-3, mp-1200652-1-2, mp-1200668-0-1, mp-1200698-1-14, mp-1201200-1-11, mp-1201295-1-0, mp-1202125-0-16, mp-1202356-1-24, mp-1202855-1-41, mp-1202917-1-29
mp-1203152-1-9, mp-1203545-1-7, mp-1204191-1-8, mp-1204794-0-2, mp-1204900-1-6, mp-1205342-1-4, mp-12054-1-1, mp-1205516-1-9, mp-1206004-1-9, mp-1206355-1-0
mp-1206728-1-5, mp-1206948-1-15, mp-1208172-0-2, mp-1208277-0-6, mp-1208780-1-18, mp-1208893-1-6, mp-1209049-0-0, mp-1209124-1-2, mp-1209312-1-11, mp-1209530-0-5
mp-1209734-0-17, mp-1209873-0-2, mp-1209980-1-1, mp-1210188-1-9, mp-1210313-1-10, mp-1210724-1-7, mp-1210779-1-5, mp-1210843-0-2, mp-1211145-1-15, mp-1211267-1-30
mp-1211353-1-10, mp-1211407-1-5, mp-1212178-1-10, mp-1212327-1-1, mp-1212347-1-15, mp-1212741-0-1, mp-1212859-1-4, mp-1212912-0-0, mp-1213034-1-11, mp-1213106-1-10
mp-1213276-0-2, mp-1214015-1-7, mp-1214104-1-3, mp-1214130-0-0, mp-1214220-1-16, mp-1215074-1-11, mp-1215158-0-20, mp-1215291-1-2, mp-1215313-0-32, mp-1215672-1-7
mp-1215729-1-4, mp-1215815-0-2, mp-1216194-1-0, mp-1216308-1-1, mp-1216445-1-3, mp-1216460-1-2, mp-1216586-1-4, mp-1217176-1-34, mp-1217401-1-2, mp-1217525-1-1
mp-1217678-1-2, mp-1217790-1-8, mp-1217811-1-0, mp-1217976-0-0, mp-1218230-1-0, mp-1218348-1-3, mp-1218375-1-1, mp-1218474-0-0, mp-1218482-1-5, mp-1218538-0-2
mp-1218591-1-0, mp-1218728-1-2, mp-1218729-1-6, mp-1219299-0-2, mp-1219493-1-0, mp-1219514-1-12, mp-1219593-1-0, mp-1219768-1-3, mp-1220062-1-6, mp-1220206-0-2
mp-1220321-1-3, mp-1220518-0-2, mp-1220868-1-1, mp-1221045-1-10, mp-1221237-0-1, mp-1221537-0-1, mp-1222010-1-13, mp-1222118-1-3, mp-1222295-0-2, mp-1222562-1-4
mp-1222656-1-4, mp-1222672-1-0, mp-1222964-1-2, mp-1223013-1-2, mp-1223153-0-1, mp-1223176-1-7, mp-1223424-1-9, mp-1223767-0-1, mp-1223897-0-0, mp-1223913-1-3
mp-1224202-0-6, mp-1224656-1-9, mp-1224697-1-3, mp-1224781-1-1, mp-1225159-1-11, mp-1225320-1-5, mp-12263-1-50, mp-1226474-0-1, mp-1226673-1-0, mp-1228058-1-4
mp-1228263-1-2, mp-1228341-1-3, mp-1228406-1-3, mp-1228634-1-3, mp-1229056-0-2, mp-1229132-1-4, mp-1229268-1-17, mp-1233128-1-19, mp-1233253-1-10, mp-1233370-0-22
mp-1233478-1-1, mp-1234001-1-44, mp-1234104-0-29, mp-1234640-0-0, mp-1234867-1-13, mp-1234877-1-16, mp-1234917-1-28, mp-1235109-1-12, mp-1235394-1-12, mp-1235449-1-11
mp-1235638-0-0, mp-1235759-1-27, mp-1235764-1-0, mp-1236015-1-67, mp-1236255-1-20, mp-1236394-1-41, mp-1236597-1-26, mp-1236912-1-0, mp-1236929-1-4, mp-1237152-0-20
mp-1237436-1-11, mp-1237438-0-18, mp-1237738-1-9, mp-1237771-1-0, mp-1237837-1-4, mp-1237939-1-14, mp-1238168-0-0, mp-1238390-1-6, mp-1238394-1-0, mp-1238564-1-19
mp-1238630-1-10, mp-1238756-1-53, mp-1238855-1-6, mp-1238914-1-11, mp-1238984-1-2, mp-1239180-1-6, mp-1239379-0-13, mp-1239413-0-1, mp-1245020-1-54, mp-1245095-1-1
mp-1245130-1-24, mp-1245279-1-41, mp-1246684-0-3, mp-1247087-0-2, mp-1247177-1-9, mp-1247370-1-0, mp-1247415-1-4, mp-1248240-0-43, mp-1248765-1-0, mp-1249969-0-4
mp-1251027-1-2, mp-1251598-1-15, mp-1252305-0-18, mp-1252662-1-21, mp-12561-1-3, mp-1256405-1-2, mp-1256805-1-40, mp-1265491-0-3, mp-1267368-1-22, mp-1272901-1-7
mp-1273082-1-1, mp-1273614-1-51, mp-1277051-0-0, mp-1283525-1-36, mp-1287555-1-7, mp-1297138-0-0, mp-1297865-1-43, mp-1299469-0-0, mp-1299943-0-0, mp-1303393-1-8
mp-1304342-1-9, mp-1306374-1-19, mp-1306464-1-12, mp-1306966-1-19, mp-1311895-1-9, mp-1312130-1-2, mp-1316869-0-0, mp-1322070-1-28, mp-1324368-0-0, mp-1325833-0-0
mp-13268-0-3, mp-1329570-0-0, mp-1330051-0-0, mp-1333237-0-0, mp-1334670-0-0, mp-1343872-0-0, mp-1349451-0-0, mp-1350755-0-0, mp-1353573-0-0, mp-13563-0-43
mp-1356565-0-0, mp-1356770-0-0, mp-1358902-0-0, mp-1360566-0-0, mp-1365087-0-0, mp-1367608-0-0, mp-1368785-0-0, mp-1371780-0-0, mp-1375024-0-0, mp-13854-1-0
mp-13875-0-5, mp-1387509-0-0, mp-1388174-0-0, mp-1403558-0-0, mp-1414568-0-0, mp-1414903-0-0, mp-1415687-0-0, mp-1419442-0-0, mp-1420378-0-0, mp-1423494-0-0
mp-1434971-0-0, mp-1435338-0-0, mp-1435634-0-0, mp-1436393-0-0, mp-1436548-0-0, mp-14420-1-6, mp-14455-1-1, mp-1503998-0-0, 
